FRESCO: An extended, massive, rapidly rotating galaxy at z=5.3

With the remarkable sensitivity and resolution of JWST in the infrared, measuring rest-optical kinematics of galaxies at $z>5$ has become possible for the first time. This study pilots a new method for measuring galaxy dynamics for highly multiplexed, unbiased samples by combining FRESCO NIRCam grism spectroscopy and JADES medium-band imaging. Here we present one of the first JWST kinematic measurements for a galaxy at $z>5$. We find a significant velocity gradient, which, if interpreted as rotation yields $V_{rot} = 240\pm50$km/s and we hence refer to this galaxy as Twister-z5. With a rest-frame optical effective radius of $r_e=2.25$kpc, the high rotation velocity in this galaxy is not due to a compact size as may be expected in the early universe but rather a high total mass, ${\rm log(M}_{dyn}/{\rm M}_\odot)=11.0\pm0.2$. This is a factor of roughly 4x higher than the stellar mass within the effective radius. We also observe that the radial H$\alpha$ equivalent width profile and the specific star formation rate map from resolved stellar population modeling is centrally depressed by a factor of $\sim1.5$ from the center to $r_e$. Combined with the morphology of the line-emitting gas in comparison to the continuum, this centrally suppressed star formation is consistent with a star-forming disk surrounding a bulge growing inside-out. While large, rapidly rotating disks are common to z~2, the existence of one after only 1Gyr of cosmic time, shown for the first time in ionized gas, adds to the growing evidence that some galaxies matured earlier than expected in the history of the universe.

==> authors.txt <==
\author[0000-0002-7524-374X]{Erica Nelson}
\affiliation{Department for Astrophysical and Planetary Science, University of Colorado, Boulder, CO 80309, USA}

\author[0000-0002-8096-2837]{Garth Illingworth)
\affiliation{Department of Astronomy and Astrophysics, University of California, Santa Cruz, CA 95064, USA}
Support for this work was provided by NASA through grant JWST-GO-01895 awarded by the Space Telescope Science Institute, which is operated by the Association of Universities for Research in Astronomy, Inc., under NASA contract NAS 5-26555

\author[0000-0002-7547-3385]{Jasleen Matharu}
\affiliation{Cosmic Dawn Center (DAWN), Denmark}
\affiliation{Niels Bohr Institute, University of Copenhagen, Jagtvej 128, DK-2200 Copenhagen N, Denmark}

\author[0000-0001-7673-2257]{Zhiyuan Ji}
\affiliation{Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA}

\author[0000-0003-3997-5705]{Rohan~P.~Naidu}
\altaffiliation{NASA Hubble Fellow}
\affiliation{MIT Kavli Institute for Astrophysics and Space Research, 77 Massachusetts Ave., Cambridge, MA 02139, USA}
% acknowledgements: RPN acknowledges support for this work provided by NASA through the NASA Hubble Fellowship grant HST-HF2-51515.001-A awarded by the Space Telescope Science Institute, which is operated by the Association of Universities for Research in Astronomy, Incorporated, under NASA contract NAS5-26555.

\author[0000-0003-0215-1104]{William~M.~Baker}
\affiliation{Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK}
\affiliation{Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK}

\author[0000-0002-0302-2577]{John Chisholm}
\affiliation{Department of Astronomy, The University of Texas at Austin, 2515 Speedway, Stop C1400, Austin, TX 78712-1205, USA}

\author[0000-0003-3735-1931]{Stijn Wuyts}
\affiliation{Department of Physics, University of Bath, Claverton Down, Bath, BA2 7AY, UK}

\author[0000-0001-9419-9505]{Clara~Gim\'{e}nez-Arteaga}
\affiliation{Cosmic Dawn Center (DAWN), Denmark}
\affiliation{Niels Bohr Institute, University of Copenhagen, Jagtvej 128, DK-2200 Copenhagen N, Denmark}
% acknowledgements: "The Cosmic Dawn Center (DAWN) is funded by the Danish National Research Foundation under grant No. 140."

\author[0000-0003-0695-4414]{Michael V. Maseda}
\affiliation{Department of Astronomy, University of Wisconsin-Madison, 475 N. Charter St., Madison, WI 53706, USA}
% acknowledgements: "MVM acknowledges support from the National Science Foundation via AAG grant 2205519 and the Wisconsin Alumni Research Foundation via grant MSN251397."

\author[0000-0003-2871-127X]{Jorryt Matthee}
\affiliation{Department of Physics, ETH Z{\"u}rich, Wolfgang-Pauli-Strasse 27, Z{\"u}rich, 8093, Switzerland}
\affiliation{Institute of Science and Technology Austria (IST Austria), Am Campus 1, Klosterneuburg, Austria}


\author[0000-0003-4564-2771]{Ryan Endsley}
\affiliation{Department of Astronomy, The University of Texas at Austin, 2515 Speedway, Stop C1400, Austin, TX 78712-1205, USA}


\author[0000-0001-8034-7802]{Renske Smit}
\affiliation{Astrophysics Research Institute, Liverpool John Moores University, 146 Brownlow Hill, Liverpool L3 5RF, UK}

%RS acknowledges an STFC Ernest Rutherford Fellowship (ST/S004831/1) 

\author[0000-0003-3509-4855]{Alice E. Shapley}\affiliation{Department of Physics \& Astronomy, University of California, Los Angeles, 430 Portola Plaza, Los Angeles, CA 90095, USA}

\author[0000-0001-9687-4973]{Naveen A. Reddy}
\affiliation{Department of Physics and Astronomy, University of California, 
Riverside, 900 University Avenue, Riverside, CA 92521, USA}

\author[0000-0003-4702-7561]{Irene Shivaei}
\affiliation{Centro de Astrobiolog\'{i}a (CAB), CSIC-INTA, Ctra. de Ajalvir km 4, Torrej\'{o}n de Ardoz, E-28850, Madrid, Spain}

\author[0000-0002-2057-5376]{Ivo Labbe}
\affiliation{Centre for Astrophysics and Supercomputing, Swinburne University of Technology, Melbourne, VIC 3122, Australia}

\author[0000-0001-7160-3632]{Katherine E. Whitaker}
\affiliation{Department of Astronomy, University of Massachusetts Amherst, Amherst MA 01003, USA}
\affiliation{Cosmic Dawn Center (DAWN), Denmark} 

(I presume you will also acknowledge the JWST FRESCO grant? I have some funding from it so you could add EN, KEW and XXXX acknowledge funding from ...)

\author[0009-0004-3835-0089]{Emma Giovinazzo}
\affiliation{Department of Astronomy, University of Geneva, Chemin Pegasi 51, 1290 Versoix, Switzerland}

\author[0000-0002-9672-3005]{Alba Covelo Paz}
\affiliation{Department of Astronomy, University of Geneva, Chemin Pegasi 51, 1290 Versoix, Switzerland}


==> used_figs.txt <==
figs_v2/sfms_v2.pdf
figs_v2/mb_hamap.pdf
figs_v2/rot_ims_21jul23.pdf
figs_v2/rotcurves_21jul23.pdf
figs_v2/sig_ims_21jul23.pdf
figs_v2/sig_prof_4oct23.pdf
figs_v2/radial_profiles_7pix.png
figs_v2/sps_res_4oct23.pdf
